Fair Diversity Maximization with Few Representatives

Diversity maximization problem is a well-studied problem where the goal is to find $k$ diverse items. Fair diversity maximization aims to select a diverse subset of $k$ items from a large dataset, while requiring that each group of items be well represented in the output. More formally, given a set of items with labels, our goal is to find $k$ items that maximize the minimum pairwise distance in the set, while maintaining that each label is represented within some budget. In many cases, one is only interested in selecting a handful (say a constant) number of items from each group. In such scenario we show that a randomized algorithm based on padded decompositions improves the state-of-the-art approximation ratio to $\sqrt{\log(m)}/(3m)$, where $m$ is the number of labels. The algorithms work in several stages: ($i$) a preprocessing pruning which ensures that points with the same label are far away from each other, ($ii$) a decomposition phase, where points are randomly placed in clusters such that there is a feasible solution with maximum one point per cluster and that any feasible solution will be diverse, $(iii)$ assignment phase, where clusters are assigned to labels, and a representative point with the corresponding label is selected from each cluster. We experimentally verify the effectiveness of our algorithm on large datasets.

==> nuclear.dat <==
lat long name
35.21083333 -120.8561111 {Diablo Canyon}
42.89888889 -70.85083333 {Seabrook}
28.79555556 -96.04888889 {South Texas}
44.28111111 -87.53666667 {Point Beach}
25.43416667 -80.33055556 {Turkey Point}
46.47111111 -119.3338889 {Columbia}
35.63333333 -78.95083333 {Shearon Harris}
38.23888889 -95.68888889 {Wolf Creek}
34.70388889 -87.11861111 {Browns Ferry}
33.38916667 -112.865 {Palo Verde}
41.80083333 -81.14333333 {Perry}
45.33361111 -93.84916667 {Monticello}
29.99527778 -90.47111111 {Waterford}
40.22666667 -75.58722222 {Limerick}
31.93416667 -82.34388889 {Edwin I. Hatch}
40.17222222 -88.835 {Clinton}
35.31027778 -93.23138889 {ANO}
43.27777778 -77.31 {Ginna}
38.76166667 -91.78 {Callaway}
41.97527778 -86.56583333 {Donald C. Cook}

==> results/div_Adults_C10.csv <==
10.0,0.7754749258012276,2.8942977532452687,0.8398203841757022,2.4191350693810008
15.0,0.9254403037640019,2.9137155051056265,0.7735761115034878,2.3120933440497273
20.0,0.6847597275724066,2.4717449895899586,0.6300112361064645,2.170568244496462
25.0,0.714408716135797,2.669653966164093,0.6426854524136066,2.039602761503428
30.0,0.670377121529481,2.480143009829082,0.4811744994029616,1.929514728380348
35.0,0.8710778437995307,2.413257413370392,0.486202113189686,2.0313585402936885
40.0,0.7934384617038429,2.354866097593157,0.5102960714436473,1.7030384867107642
45.0,0.8433246652098318,2.318472811376906,0.4471152305956072,1.7833793183434612
50.0,0.7188486399462347,2.20119412202354,0.35998415185456223,1.784050238243223


==> results/div_Adults_C2.csv <==
5.0,4.796287525582405,6.30143231057573,2.928983588638032,6.776823843520043
10.0,2.9366375323331058,4.7437342387501005,2.019507879199133,4.695365056928531
15.0,2.3896947289496175,3.835561675968731,1.6264305068370883,3.582211773727534
20.0,2.065510736473746,3.358381428680912,1.343073512927948,3.264084981187709
25.0,1.9317904802116803,2.9945335501119263,1.1330347885524144,2.778373915001758
30.0,1.8716044570636519,2.7385907374182312,1.139302691909253,2.5260539131432074
35.0,1.7014885389707808,2.617153809913832,1.0690672130787484,2.4077040032684005
40.0,1.6576707977583325,2.5231010501827633,1.5872016036187955,2.2825345217388024
45.0,1.4897913162466525,2.3685886681877895,1.1938467687117906,2.0993314119386506
50.0,1.4288732548247194,2.2302094440809483,0.8725950375156734,2.085316478668869


==> results/div_Adults_C5.csv <==
5.0,1.940053465202309,4.443144730597948,1.7203448720497634,4.009870418364832
10.0,1.8886056410616248,3.828642019671657,1.2545842894647474,3.7832672289329907
15.0,1.490728660755088,3.480453677859792,1.0238396603902111,3.0230757623753353
20.0,1.3621983912613702,3.098234723702019,0.839022320567501,2.9275947936947593
25.0,1.3242647243156391,2.934062223997465,0.7353836178043776,2.3038663822051886
30.0,1.2925170211756545,2.6545540381144344,0.7006570748257507,2.4001040745463245
35.0,1.1374444428291457,2.524151717640729,0.6171153911150593,2.2476356583824373
40.0,1.140411584575461,2.4694687510604587,0.8330231602777758,2.135138920729594
45.0,0.9191436945870877,2.29034141527854,0.6038777461022113,1.962783206648251
50.0,1.0111150510867266,2.186024366653373,0.48554568693850336,2.0754459273491443


==> results/div_CelabA_C2.csv <==
5.0,1671.7769814292983,2674.2380558567866,2187.2811772569053,2613.478989908561
10.0,1240.240744534025,2220.727846223762,2001.6082546861435,2161.9756971703
15.0,1232.6156112534277,1989.9111098743765,1783.9307088009714,1963.1627768928095
20.0,1178.0590319241478,1836.5490771921347,1659.7953228166994,1936.0867439938488
25.0,1162.233048005794,1768.0972030025328,1627.7244038265894,1698.4204902783906
30.0,1157.9198183781264,1705.4490858762306,1510.2014170782488,1631.561572155429
35.0,1087.4343033475209,1639.3704484380771,1467.927496661429,1638.8205886115334
40.0,1128.2042769899647,1608.0555628920133,1388.022800592297,1506.842104001817
45.0,929.8828388186957,1543.9019683929844,1337.9104792506655,1466.6349122238748
50.0,1069.246199337364,1504.524473869728,1336.9535479581377,1466.4047088357247


==> results/div_CelabA_C2b.csv <==
5.0,1711.595763779956,2568.822023576118,2301.627680573727,2573.491327993793
10.0,1241.2271653799166,2116.6786003945567,1968.9538883376504,2182.325456413776
15.0,1281.9995189344804,1948.3834345964497,1782.755051861437,2007.1148952584815
20.0,1128.7332600293264,1842.7506765703001,1705.3265771600982,1868.1678384171428
25.0,1151.0528439758202,1768.130477736381,1600.7717573512562,1682.5261763046983
30.0,1257.2115435675767,1705.2843714198548,1566.1906696192723,1644.5671460070785
35.0,1083.594839167669,1607.6017747116427,1468.3549405099632,1631.3824475000215
40.0,1191.1865564878156,1545.570055390275,1388.8468431543165,1499.3186027616011
45.0,882.9238856803161,1517.06780912309,1363.9275352288842,1470.874431758549
50.0,1069.2475584666176,1504.326169596826,1340.7504014855986,1447.3539786961262


==> results/div_CelabA_C4.csv <==
5.0,936.2515500831887,2629.733249549388,2108.361495326682,2587.6082592349435
10.0,978.7383766224327,2156.61167984537,1810.895297068714,2024.3125668199268
15.0,777.7746457527594,1949.2390698880322,1717.8951181837103,1903.525052378259
20.0,969.1442712197961,1837.83595166808,1597.129299361028,1715.8308912623081
25.0,809.804883980054,1769.6459069764137,1550.1673390359863,1635.4903532076805
30.0,860.8223842597752,1680.0862366660629,1459.1828924916854,1510.4216778924053
35.0,777.1366557889485,1583.8292878756342,1400.8749520511096,1491.5785023779688
40.0,835.5078144009564,1521.7781551921437,1350.6618861204643,1474.9314858317618
45.0,823.7841813619916,1482.7141864290625,1299.9451532511496,1402.9103342175574
50.0,840.9038099151787,1448.6350605004966,1289.1577082546232,1337.9715153640007


==> results/div_Census_C14.csv <==
15.0,1.6592065701874952,9.567651960511586,2.6492362036239037,6.880053558591179
20.0,1.803952967567417,8.827016189359126,2.188854381999832,7.144931135284516
25.0,1.2292528739883946,8.232710832392721,2.0771454625841024,6.211933375364198
30.0,1.082842712474619,7.488711465738118,1.658505747976789,5.828067407219239
35.0,1.082842712474619,7.522874849183848,1.668483358529721,5.550343947795463
40.0,1.0,5.463609407249213,1.248528137423857,4.481224206265874
45.0,1.1656854249492379,5.253362542360162,1.082842712474619,3.713234696669042
50.0,1.0,4.274448459207125,1.082842712474619,3.5154033668802698


==> results/div_Census_C2.csv <==
5.0,9.661348201353222,14.644588008826753,12.617492512107477,14.78843774176455
10.0,6.565303871876013,11.675690525769058,10.010498565335155,11.375084953189615
15.0,5.843148218066545,10.046034891031887,8.345083310601252,9.779494363897504
20.0,5.587057294597452,8.932635756158454,7.6892370660549245,8.426149773176359
25.0,5.251167046468123,8.245066963660204,7.177760761843935,7.7323673849336405
30.0,5.258522678893613,7.937053936243478,6.864219427873626,7.694109936777854
35.0,4.825104379981686,7.615430496202583,6.611391959599986,7.0
40.0,4.546002876821322,7.3211254927219285,6.3008950278210465,6.759749473927016
45.0,4.555640534723908,7.070926372827856,6.244997998398398,6.324555320336759
50.0,4.382663217338658,6.899183778325723,6.127369248617195,6.324555320336759


==> results/div_Census_C7.csv <==
10.0,3.5654355785937213,11.511126134241257,5.278838289978441,9.392663852404876
15.0,3.388793334528087,10.089051400869934,4.117374041022768,8.519563041080636
20.0,1.6957417329238147,8.465219645219372,3.6891447785087292,7.287140014637098
25.0,2.05150374280323,8.37809040036704,3.09392144708767,6.225834635238468
30.0,1.847213595499958,7.886247274726445,2.3606889972694276,6.4493198957774664
35.0,1.738426085980493,7.519906575465162,2.2787523305564674,6.204434204449632
40.0,2.059206570187495,6.065534063867156,1.9827182715841865,4.902194232601682
45.0,1.3120955864630135,4.913793577674569,1.7856406460551018,4.4462854594950825
50.0,1.3313708498984762,4.2815578174569975,1.7856406460551018,4.215339366124404


==> results/div_Twitter_C3.csv <==
5.0,23.91512340366979,28.1910556483743,24.90322119532676,27.714251111805236
10.0,23.14706734308059,26.44979283479488,22.838782154224802,25.643555436177166
15.0,22.293199422369668,25.645351983716488,21.87096231675909,25.194944345824972
20.0,20.39214342787522,26.135107576666734,21.35627192719744,25.032030321066436
25.0,20.719879206447132,25.320722872528666,20.80581518338783,25.011623483171213
30.0,18.49902382904519,25.25704187364907,20.120221535371886,24.59813105572274
35.0,18.02917579093321,25.267687051108435,20.37904749354444,23.942231514672123
40.0,17.33158212037427,25.10963377071571,19.76879321923907,23.424342453608062
45.0,18.889010124867298,24.994439382669025,19.615690243244227,23.167652204211386
50.0,19.79129089789484,24.911476173701267,19.47928792359847,23.006859808357213


==> results/div_vary_c.csv <==
2,1.64,2.56,1.45,2.02
4,1.16,2.61,0.98,1.90
6,1.10,2.6,0.83,1.8
8,0.96,2.57,0.74,1.76
10,0.97,2.57,0.59,1.91
12,0.79,2.57,0.59,1.70
14,0.74,2.57,0.52,1.32
16,0.69,2.56,0.5,1.49
18,0.61,2.58,0.54,1.39
20,0.54,2.56,0.44,1.29


==> results/div_vary_n.csv <==
2,0.86,1.73,0.86,1.43
3,1.52,2.74,1.07,2.09
4,1.79,3.27,1.28,2.35
5,2.01,3.5, 1.25 ,2.43
6,1.98,3.65,,2.53


==> results/time_Adults_C10.csv <==
10.0,0.4617197200001101,2.0148574200007716,1.665617319996818,3.6521101599995744
15.0,0.9373377199997777,2.452448299997195,2.2424656200018944,4.572804240000551
20.0,1.1340131999997538,2.8166847000000415,2.928697060000559,5.593067080000765
25.0,2.917831439996371,3.2387626200012165,6.124972539998998,7.692371859998093
30.0,3.1928283399989597,3.3141422200002126,6.129447660000006,7.066404280001007
35.0,3.999874860000273,3.0634897399984764,5.7585154600034,6.984770440000284
40.0,4.4518076599997585,3.130218800000148,4.539236859997618,7.309466719996999
45.0,5.106076559997746,3.0070602199994028,7.542722219999996,7.823940979999316
50.0,7.163369980000425,3.2099274599997445,8.03028723999887,7.533064800000284


==> results/time_Adults_C2.csv <==
5.0,0.030963979999069125,0.20902092000033007,0.1272004199985531,0.0935397399996873
10.0,0.10083355999813648,0.3410151999996742,0.33099695999844697,0.24135995999677107
15.0,0.22509919999720296,0.5683989600016502,0.5802086800016696,0.3463447400004952
20.0,0.23197265999624506,0.5263445799981128,0.525597519997973,0.25192323999945077
25.0,0.3790514399996027,0.6176119999974616,0.6275779000017792,0.4037468600014108
30.0,0.5194240399985575,0.9065483199985465,0.8593450799991842,0.46221956000081266
35.0,0.5787700600005337,1.0158360200017342,1.0400189799998771,0.5127998999989358
40.0,0.6817221000019345,1.063715000000957,0.6181650999991689,0.492018420000386
45.0,1.137837620000937,1.7460950799999408,1.6194460399987292,0.8487123400016572
50.0,1.8576342600004865,2.5750048800007788,2.9125402000005125,1.1996171199993113


==> results/time_Adults_C5.csv <==
5.0,0.14531176000018603,1.5249474399999599,0.583422459999565,1.0189886599997409
10.0,0.3697919999976875,1.78184889999975,1.100296560001152,1.1935498200007715
15.0,0.5931653999985429,1.5968567400006577,1.521224880000227,1.436940099998901
20.0,0.6807191800020519,1.5242139000009047,1.7388788400014163,1.387332700000843
25.0,0.8920869400011725,1.497060839999176,2.0334143400003084,1.5932432600005995
30.0,1.254666539997561,1.9837586000008742,2.7752568599986263,1.5948222999984865
35.0,1.4505211800002145,2.1197561599998154,2.5852915600014965,1.9533680799999273
40.0,2.0652799800009234,2.1312854400021024,2.1364002000002076,1.8580072799974006
45.0,2.1064820800020243,2.3453219399991214,3.0095919200015486,1.882124279999698
50.0,2.87413046000147,2.542991439999605,3.6287412399979075,1.7053367599990452


==> results/time_CelabA_C2.csv <==
5.0,0.13883657999831484,0.4436409200003254,0.49549992000102067,0.19631109999900218
10.0,0.27898519999871496,0.6646939800004474,0.6590578199989977,0.2749476199984201
15.0,0.395592160000524,0.9427823800011538,0.6693528199990396,0.35028240000247024
20.0,0.5653996399982134,1.0148085399967386,1.5809615799997119,0.38757942000083856
25.0,0.6132599599994137,1.0164429799988284,1.6453828600017004,0.2974569400001201
30.0,0.6240403400021023,0.9624392400015495,1.4914361000002827,0.34195445999939694
35.0,1.034328500002448,1.457946200000879,2.347629320001579,0.38147373999963746
40.0,1.0117973600004917,1.2229843400011304,2.0044636199992967,0.40376993999961996
45.0,0.9495520199998282,1.0680160599993542,1.5916088199985097,0.31522713999875124
50.0,1.4074171599990222,1.3644518200017046,2.073966519998794,0.3779766199993901


==> results/time_CelabA_C2b.csv <==
5.0,0.0847172199995839,0.2876691199999186,0.3031301400013035,0.11778594000061275
10.0,0.18585430000093767,0.7516432399992482,0.43455506000173044,0.2518491199982236
15.0,0.46934538000205067,1.0498370400004204,0.8685391200022423,0.304302420001477
20.0,0.685192620001908,1.273472559999209,1.3259579200006555,0.4285708200011868
25.0,0.8581928799991146,1.3903519000014057,1.8632768200011924,0.446768419998989
30.0,0.9942071199999191,1.5762117000005673,2.0982501400008915,0.4743396399993799
35.0,1.5074536400017677,2.0749524400001973,2.5480446400004437,0.5775075399986236
40.0,2.222543599999335,3.337667740001052,3.5517519400003947,0.772914320002019
45.0,1.9005671999999323,2.5551348399996643,3.066013780000503,0.6887733200012007
50.0,2.7827710600002318,3.342148360000283,3.9928918399993565,0.8517991800006712


==> results/time_CelabA_C4.csv <==
5.0,0.24512016000080622,0.7622721200023079,1.2801265399990371,0.5215977399988333
10.0,0.47945529999997233,0.9262451799993869,1.6516082400019514,0.6687190599972382
15.0,0.5275746399987838,0.9565363800007617,1.42154567999969,0.5620449400012149
20.0,0.7465955600011511,1.0039764799992554,1.697846239998762,0.7369696000008844
25.0,0.6607451800009585,0.7958639599979506,1.35949099999998,0.5308098200024688
30.0,1.0293895799986785,1.2087869599970873,1.8681713800004218,0.6245042800001102
35.0,1.1647543200000654,1.1122139999992213,1.8911532799975248,0.5776062600009026
40.0,1.163246439996874,1.1386135800014017,1.792530099999567,0.5165678199991817
45.0,1.5650851200014586,1.3466336799989223,2.2479315000004134,0.6412773999996716
50.0,2.126001399998495,1.6445461800016345,3.1037823400009072,0.8224434400006431


==> results/time_Census_C14.csv <==
15.0,1.695275500002026,1.8743326399984652,9.926261060000979,9.50300225999963
20.0,2.834303960003308,1.9875635600008537,14.940923960000509,10.121439980002469
25.0,5.916156640001281,3.2517424600024243,20.543072879998363,14.569489340001018
30.0,5.7468896999984285,1.6791229399997973,21.974316740002543,15.262821140000597
35.0,3.6198191000017688,0.8687120399976266,14.612201280001319,7.391145719999622
40.0,4.998787680000532,2.691374960000394,17.680920940000213,12.842422119998082
45.0,5.839245540001139,2.641335259999323,18.87087630000169,14.886121520001325
50.0,8.786170200000925,4.926008480000019,21.083679499999562,18.452713960000256


==> results/time_Census_C2.csv <==
5.0,0.1250090200031991,0.3966241199988872,0.2180815999978222,0.14382473999867215
10.0,0.3063694199983729,0.6511184200004209,0.3327226800000062,0.2420683400006965
15.0,0.3762772199988831,0.8311652600023081,0.36781902000220723,0.29415688000008233
20.0,0.6652365599991754,1.115855659999943,0.47427260000113164,0.41423902000096857
25.0,0.7388332799964701,1.2318142399992211,0.5753580600008718,0.45395917999994706
30.0,1.2717451800010167,1.7965670599995065,0.7790211600033217,0.5884680599992862
35.0,1.144466239999747,1.6356654600007459,0.7288892999989912,0.5609700400003931
40.0,1.6247744599997531,2.0743184400009342,1.0299557200007257,0.7479409399995347
45.0,1.8033303600008366,2.4996213599995825,0.9954010199988261,0.7940906000003451
50.0,2.1127573600024334,2.957125979999546,1.3065081000022474,0.9213757799981976


==> results/time_Census_C7.csv <==
10.0,0.5242639600022813,1.051921160001075,2.398298960001557,1.4493830999999773
15.0,0.7263142399999196,0.969318960000237,3.2150908199968398,1.4840992200013716
20.0,1.3761236399994232,1.5721116999993683,5.2091550400000415,2.021872039999289
25.0,1.9212426400001277,1.7306836599993403,7.569706119998591,2.644519400001445
30.0,2.360850020000362,2.144457360000524,10.574514300000738,2.3914922600015416
35.0,3.062714140002208,2.652115000000049,13.326802000000317,2.413712280000618
40.0,2.883541979998699,2.1348285200001555,12.033310879996861,3.3678050000002258
45.0,5.175317680000444,4.21303092000162,17.813558460000785,5.144351239998651
50.0,5.1754658999998355,3.463402440000209,16.14821039999806,5.890036179999879


==> results/time_Twitter_C3.csv <==
5.0,0.7838602599978912,1.439883040000859,6.892704499998945,0.502573839998513
10.0,1.899567359998764,3.440656299999682,11.502037799998652,0.9950732000012067
15.0,2.5213560599993796,5.712756159999117,18.75514985999762,1.0351416600009542
20.0,3.6704999000008685,4.95022697999957,24.20151474000013,0.9873055999982171
25.0,5.014490339999611,6.48512633999926,26.959177400000044,1.1343118600008892
30.0,7.445481619998463,7.879561040000408,31.755019779999564,1.6521860200009542
35.0,7.346472440000798,7.669351060001645,38.45653609999863,2.4027173400012543
40.0,9.965771060000407,10.593493660000968,49.015519979999226,2.4967761199994127
45.0,9.488211880000017,8.947921479998332,48.427494360000125,2.342884900001809
50.0,18.17825570000132,16.06351739999809,74.28487407999928,4.123572599998442


==> results/timing_vary_c.csv <==
2,0.86,1.66,1.52,1.14
4,0.85,1.26,1.84,1.14
6,0.92,1.54,2.98,2.19
8,1.45,1.7,5.54,3.67
10,2.64,1.48,6.39,6.19
12,1.76,0.95,3.69,5.06
14,1.75,1.13,4.80,13.86
16,2.17,1.37,5.78,15.22
18,2.844,1.49,7.10,23.43
20,4.31,1.85,10.28,40.14


==> results/timing_vary_n.csv <==
2,0.09,0.13,0.32,0.09
3,0.25,0.38,0.58,0.31
4,1.51,2.66,4.87,2.63
5,20.97,36.13,293.53,35.6
6,207.89,385.05,,405.18


==> world_hires.dat <==
-93.612755906940464 74.97999726022438
-94.156908738973911 74.592346503386878
-95.608680589565637 74.666863918751758
-96.820932176484547 74.927623196096576
-96.28858740922982 75.377828274223376
-94.85081987178917 75.647217515760886
-93.977746548217965 75.296489569795952
-93.612755906940464 74.97999726022438

-93.840003017943985 77.519997260234547
-94.295608283245286 77.491342678528682
-96.169654100310069 77.555111395976851
-96.436304490936138 77.83462921824362
-94.422577277386409 77.820004787905006
-93.720656297565895 77.634331366680314
-93.840003017943985 77.519997260234547

-96.754398769908761 78.765812689927017
-95.559277920294605 78.418314520980331
-95.830294969449341 78.056941229963243
-97.309842902397989 77.850597235821809
-98.124289313534035 78.08285696075761
-98.552867804746683 78.458105373845072
-98.631984422585532 78.871930243638374
-97.337231411512661 78.831984361476756
-96.754398769908761 78.765812689927017

-88.150350307960281 74.392307033985034
-89.764722052758401 74.515555325001159
-92.422440965529461 74.837757880340988
-92.768285488642817 75.386819973442144
-92.889905972041745 75.882655341282671
-93.893824022175991 76.319243679500559
-95.962457445035795 76.441380927222397
-97.121378953829506 76.751077785947601
-96.74512285031237 77.161388658345075
-94.684085862999439 77.097878323058367
-93.573921068073133 76.776295884906048
-91.6050231595366 76.778517971494594
-90.741845872749295 76.449597479956807
-90.969661424508018 76.074013170059473
-89.822237921899259 75.847773749485654
-89.187082892599847 75.610165513807615
-87.838276333349654 75.566188869927245
-86.379192267588635 75.482421373182106
-84.789625210290581 75.699204006646525
-82.753444586910064 75.784315090631239
-81.12853084992436 75.713983466281988
-80.057510952459154 75.336848863415909
-79.833932868148366 74.923127346487163
-80.457770758775865 74.657303778777774
-81.948842536125568 74.442459011524321
-83.228893602211429 74.564027818490942
-86.097452358733321 74.410032050261165
-88.150350307960281 74.392307033985034

-111.264443325630879 78.152981879377691
-109.854451870547109 77.996324774884883
-110.186938035913016 77.697014879050343
-112.051191169058498 77.4092288276169
-113.534278937619121 77.732206529441115
-112.724586758253906 78.051050116681964
-111.264443325630879 78.152981879377691

-110.963660651476019 78.804440823065207
-109.6631457182026 78.601972561345647
-110.881314256618921 78.406945705876112
-112.542091437615156 78.407901719873493
-112.525890876091637 78.550554511215225
-111.500010342233395 78.849993598130496
-110.963660651476019 78.804440823065207

-66.282434455008215 18.514761664295364
-65.7713028632093 18.426679185453878
-65.591003790942949 18.228034979723915
-65.847163865813769 17.975905666571862
-66.599934455009489 17.981822618069273
-67.184162360285271 17.946553453030077
-67.242427537694354 18.374485988839083
-67.10067908391774 18.520601101144351
-66.282434455008215 18.514761664295364

-77.569600796199211 18.490525417550487
-76.896618618462128 18.400866807524082
-76.365359056285541 18.160700588447597
-76.199658576141644 17.886867173732966
-76.9025614081757 17.868237819891746
-77.206341315403478 17.701116237859821
-77.766022915340614 17.861597398342241
-78.33771928578561 18.225967922432233
-78.217726610003879 18.454532782459196
-77.797364671525628 18.524218451404778
-77.569600796199211 18.490525417550487

-82.268151211257063 23.188610744717707
-81.404457160146833 23.117271429938782
-80.618768683581195 23.106005967699151
-79.67952368846025 22.76530324959883
-79.281485968732085 22.399201565027056
-78.347434455056487 22.512166246017088
-77.993295864560281 22.277193508385935
-77.146422492161051 21.657851467367834
-76.523824835908556 21.206819566324373
-76.19462012399319 21.220565497314013
-75.59822241891267 21.016624457274133
-75.671060350228061 20.735091254148003
-74.933896043584497 20.693905137611385
-74.17802486845126 20.284653632075887
-74.296648118777256 20.050378526280682
-74.961594611292938 19.923435370355691
-75.634680141894592 19.873774318923196
-76.323656175425995 19.95289093676206
-77.755480923153073 19.855480861891877
-77.085108405246743 20.413353786698792
-77.492654588516615 20.673105373613893
-78.137292243141587 20.739948838783434
-78.482826707661189 21.028613389565852
-78.719866502584011 21.598113511638434
-79.284999966127941 21.559175319906501
-80.217475348618649 21.827324327069036
-80.517534552721415 22.03707896574176
-81.820943366203181 22.192056586185071
-82.16999182811864 22.387109279870753
-81.795001797192668 22.636964830001958
-82.775897996740852 22.688150336187064
-83.494458787759356 22.168517971276131
-83.908800421875625 22.154565334557333
-84.052150845053262 21.910575059491254
-84.54703019889638 21.801227728761646
-84.974911058273108 21.89602814380109
-84.447062140627764 22.204949856041907
-84.230357021811784 22.565754706303764
-83.778239915690193 22.788118394455694
-83.26754757356575 22.983041897060644
-82.510436164057509 23.078746649665188
-82.268151211257063 23.188610744717707

-55.600218268442056 51.317074693397942
-56.134035814017089 50.687009792679277
-56.795881720595276 49.812308661490889
-56.143105027884332 50.150117499382858
-55.471492275602998 49.935815334668462
-55.822401089080962 49.58712860777905
-54.935142584845636 49.313010972686797
-54.473775397343786 49.556691189159125
-53.476549445191367 49.249138902374042
-53.786013759971254 48.516780503933624
-53.086133999226263 48.687803656603577
-52.958648240762216 48.157164211614472
-52.648098720904208 47.535548407575519
-53.069158291218386 46.655498765644921
-53.521456264853001 46.618291734394766
-54.178935512902513 46.807065741556983
-53.961868659060499 47.62520701760193
-54.240482143762137 47.752279364607645
-55.400773078011568 46.884993801453135
-55.997480841685828 46.919720363953275
-55.291219041552793 47.389562486350989
-56.250798712780586 47.632545070987376
-57.325229254777078 47.572807115257973
-59.266015184146823 47.603347886742469
-59.419494188053676 47.899453843774886
-58.796586473207441 48.251525376979423
-59.23162451845657 48.523188381537807
-58.391804979065199 49.125580552764177
-57.35868974468606 50.718274034215867
-56.738650071832026 51.287438259478549
-55.870976935435323 51.632094224649208
-55.406974249886588 51.588272610065701
-55.600218268442056 51.317074693397942

-83.882626308919768 65.109617824963536
-82.787576870438826 64.766693020274673
-81.642013719392594 64.45513580998697
-81.553440314444316 63.979609280037138
-80.817361212878865 64.057485663500998
-80.103451300766636 63.725981350348619
-80.991019863595724 63.41124603947496
-82.547178107417039 63.651722317145207
-83.108797573565113 64.101875718839707
-84.100416632813875 63.569711819098004
-85.523404710619047 63.052379055424055
-85.866768764982396 63.637252916103492
-87.221983201836778 63.54123810490519
-86.35275977247133 64.035833238370699
-86.224886440765104 64.822916978608234
-85.883847825854858 65.738778388117098
-85.161307949549894 65.657284654392797
-84.975763719405919 65.217518215588981
-84.464012010419495 65.37177236598022
-83.882626308919768 65.109617824963536

-78.770638597310779 72.352199001750321
-77.824623989559598 72.749616604290978
-75.605844692675731 72.243678493937395
-74.228616095665004 71.767144273557889
-74.099140794557712 71.330840155717581
-72.242225714797684 71.556924546994523
-71.200015428335178 70.920012518997183
-68.786054246684898 70.52502370877427
-67.914970465756937 70.12194753689765
-66.969033372654195 69.186087348091817
-68.805122850200604 68.720198472764437
-66.449866095633894 68.067163397892031
-64.862314419195243 67.847538560651586
-63.424934454996794 66.928473212340592
-61.851981370680605 66.862120673277829
-62.16317684594226 66.160251369889622
-63.918444383384184 64.998668524832894
-65.148860236253682 65.426032619886669
-66.721219041598516 66.388041083432185
-68.015016038674005 66.262725735124391
-68.141287400979195 65.689789130304391
-67.089646165623421 65.108455105236956
-65.732080451099762 64.648405666758563
-65.320167609301251 64.382737128346051
-64.669406297449683 63.392926744227495
-65.01380388045888 62.674185085695981
-66.275044725190483 62.945098781986118
-68.783186204692697 63.745670071051833
-67.369680752213085 62.883965562584841
-66.328297288667258 62.280074774822012
-66.165568203380147 61.930897121825822
-68.877366502544646 62.330149237712824
-71.023437059193853 62.910708116295879
-72.235378587519023 63.397836005295218
-71.886278449171272 63.679989325608872
-73.378306240518384 64.193963121183842
-74.834418911422631 64.679101467539951
-74.818502570276735 64.389093329517934
-77.709979824520076 64.229542344816778
-78.555948859354203 64.572906399180127
-77.897281053361979 65.309192206474748
-76.018274298797166 65.326968899183143
-73.959795294882682 65.454764716240945
-74.29388342964964 65.81177134872938
-73.94491248238262 66.310578111426665
-72.651167161739423 67.284575507263909
-72.926059943316048 67.726925767682346
-73.311617804645721 68.069437160912869
-74.843307257776843 68.554627183701271
-76.869100918266724 68.894735622830254
-76.228649054657382 69.147769273547411
-77.287369961237147 69.769540106883213
-78.168633999326602 69.826487535268868
-78.957242194316734 70.16688019477543
-79.492455003563663 69.871807766388841
-81.30547095409176 69.74318512641436
-84.944706183598512 69.966634019644417
-87.060003424817893 70.260001125765385
-88.681713223001481 70.410741278760796
-89.513419562523026 70.762089341913239
-88.467721116880824 71.218185533321318
-89.88815121128755 71.222552191849971
-90.205160285182046 72.235074367960792
-89.436576707705001 73.12946421985238
-88.408241543312869 73.537888902471209
-85.826151089200977 73.803815823045184
-86.562178514334121 73.157447007938444
-85.774371304044536 72.534125881633869
-84.850112474288224 73.340278225387081
-82.315590176101011 73.750950832810602
-80.600087653307682 72.716543687624167
-80.748941616524434 72.061906643350724
-78.770638597310779 72.352199001750321

-94.503657599652371 74.134906724739224
-92.420012173211731 74.100025132942207
-90.509792853542635 73.856732489712059
-92.003965216829869 72.966244208458519
-93.196295539100262 72.771992499473342
-94.269046597047264 72.024596259235992
-95.409855516322665 72.061880805134578
-96.033745083382442 72.940276801231832
-96.018267991911017 73.437429918095816
-95.495793423224043 73.862416897264168
-94.503657599652371 74.134906724739224

-100.438359951564109 72.705898342572041
-101.54 73.36
-100.356426968165351 73.843865058071387
-99.163864101949656 73.633386949346587
-97.38 73.76
-97.12 73.47
-98.053595954158752 72.990532131635675
-96.54 72.56
-96.72 71.66
-98.359649624407368 71.272859198686106
-99.322846645895595 71.356394151485929
-100.014819912499945 71.738257147906708
-102.48 72.482921284975077
-102.48 72.83
-100.438359951564109 72.705898342572041

-107.819433966893129 75.845525824680962
-106.92891984742343 76.012828274225896
-105.880999315192668 75.969394232884596
-105.704989386806545 75.479527492973759
-106.313479377043365 75.005267035615091
-109.699991014426701 74.850005194794178
-112.223066982861269 74.416956692188265
-113.743801032346525 74.394270738412146
-113.871338467242865 74.720297349741557
-111.794204271271013 75.162492580863116
-116.312197231901067 75.043430080862649
-117.710406460422277 75.222230536592534
-116.346019456836089 76.199018459773512
-115.404862433720353 76.478872178850153
-112.590563931104924 76.141347561335792
-110.814212409287933 75.549187323703208
-109.067109748148127 75.473222968234168
-110.497255011825715 76.429805406389036
-109.581109381939228 76.794175930479028
-108.54859 76.67832
-108.21141 76.20168
-107.819433966893129 75.845525824680962

-122.854924486159021 76.116542873835684
-121.157534552883988 76.864533393044425
-119.103938971821094 77.512219957174622
-117.570130784965997 77.498318996888102
-116.198586595507379 77.645286770326194
-116.335813361458449 76.876961575010611
-117.106050584768823 76.530031846819114
-118.04041215703819 76.481171780087138
-119.899316779441449 76.053239244278146
-121.499994269682233 75.900018622532755
-122.854924486159021 76.116542873835684

-121.537873094552182 74.448944403776935
-120.109769049950103 74.241360175260482
-117.555635545708128 74.18575633411443
-116.58442867721466 73.896058254686196
-115.510799119918701 73.475205390101181
-116.767931688283085 73.222921047652235
-119.22 72.52
-120.46 71.82
-120.46 71.383601793087607
-123.092196825027145 70.901641547317425
-123.62 71.34
-125.928948737473391 71.868688463011395
-125.5 72.292260811794975
-124.80729 73.02256
-123.94 73.68
-124.917744310386013 74.292726548958612
-121.537873094552182 74.448944403776935

-166.467792121424623 60.384169826897754
-165.674429694663644 60.293606879306253
-165.579164191733582 59.909986884187532
-166.192770148767266 59.75444082298899
-166.848337368821973 59.941406155020985
-167.455277066090076 60.213069159579362
-166.467792121424623 60.384169826897754

-153.22872941792113 57.96902008730477
-152.564790615835136 57.901427313866996
-152.141147223906387 57.591058661521998
-153.006314053336922 57.115842190165928
-154.0050902984581 56.734676825581076
-154.516402757770038 56.992748928446687
-154.670992804971178 57.461195787172528
-153.762779507441508 57.81657461204373
-153.22872941792113 57.96902008730477

-132.710007697461464 54.040009263721338
-131.749988776559178 54.120004380909151
-132.049479539906741 52.984621487024413
-131.179041714382407 52.180432847698263
-131.577828742378813 52.182370713909222
-132.180427619334324 52.639707139692291
-132.549991624869676 53.10001496033216
-133.054611986199802 53.411468817755278
-133.239665290237014 53.851080227262237
-133.180004849156035 54.1699754909354
-132.710007697461464 54.040009263721338

-125.415000780114568 49.950000515332576
-124.920767381675091 49.475274970083291
-123.922507900876823 49.062483628935794
-123.510000780106935 48.510010891303381
-124.012889980955308 48.370846259141373
-125.655011969894161 48.825004584338501
-125.954993659348489 49.179995835967517
-126.850003628427601 49.530000311880386
-127.029992642100169 49.814995835970066
-128.059335496922017 49.994959011426516
-128.444583299657921 50.539137681676074
-128.358412848811241 50.770648098343671
-127.308580288585674 50.552573554071977
-126.695000169768122 50.400903225295323
-125.755005866378951 50.295018215529275
-125.415000780114568 49.950000515332576

-171.731656867539442 63.782515367275934
-171.114433560245288 63.592191067144952
-170.491112433940714 63.694975490973505
-169.682505459653612 63.431115627691192
-168.68943946030069 63.297506212000556
-168.771940884454665 63.188598130945437
-169.529439867205099 62.976931464277918
-170.290556200215946 63.194437567794424
-170.671385667990933 63.375821845138901
-171.553063117538727 63.317789211675105
-171.791110602891223 63.405845852300459
-171.731656867539442 63.782515367275934

-105.492289191493199 79.301593939929163
-103.529282396237946 79.165349026191635
-100.8251580472688 78.800461737778718
-100.060191820052196 78.324780178532038
-99.670939093813644 77.907544664207435
-101.303940192453013 78.018984890444855
-102.949808722733025 78.343228664860234
-105.176132778731514 78.380332343245797
-104.210429450277132 78.677420152491763
-105.419580451258525 78.918335679836488
-105.492289191493199 79.301593939929163






-77.353360765273862 8.67050466555807
-76.836673957003569 8.638749497914716
-76.086383836557857 9.336820583529487
-75.674600185840063 9.443248195834599
-75.664704149056178 9.774003200718738
-75.480425991503353 10.618990383339309
-74.906895107711989 11.083044745320322
-74.276752692344886 11.102035834187587
-74.197222663047697 11.310472723836867
-73.414763963500292 11.22701528568548
-72.627835252559635 11.731971543825523
-72.238194953078917 11.955549628136326
-71.754090135368642 12.437303168177309
-71.399822353791706 12.376040757695293
-71.13746110704588 12.112981879113505
-71.331583624950298 11.776284084515808
-71.360005662710819 11.539993597861212
-71.947049933546509 11.423282375530022
-71.620868292920193 10.969459947142795
-71.633063930941091 10.446494452349029
-72.074173956984509 9.865651353388373
-71.695644090446535 9.072263088411248
-71.264559292267734 9.137220363802129
-71.03999935574339 9.859992784052409
-71.350083787710787 10.211935126176215
-71.400623338492238 10.968969021036015
-70.155298834906517 11.375481675660041
-70.29384334988103 11.846822414594214
-69.943244594996827 12.162307033736099
-69.584300096297468 11.459610907431212
-68.882999233664449 11.443384507691563
-68.23327145045873 10.885744126829946
-68.194126552997631 10.554653225135922
-67.296248541926332 10.54586823164631
-66.227864142507997 10.648626817258688
-65.655237596281751 10.200798855017323
-64.89045223657817 10.077214667191299
-64.329478725833738 10.38959870039568
-64.318006557864948 10.64141795495398
-63.079322475828732 10.7017243514386
-61.880946010980196 10.715625311725104
-62.730118984616411 10.420268662960906
-62.388511928950976 9.94820445397464
-61.58876746280194 9.873066921422264
-60.830596686431718 9.381339829948942
-60.671252407459733 8.580174261911878
-60.15009558779618 8.602756862823426
-59.758284878159195 8.367034816924047
-59.101684129458661 7.999201971870492
-58.482962205628063 7.347691351750697
-58.454876064677421 6.832787380394464
-58.078103196837375 6.809093736188643
-57.542218593970645 6.321268215353356
-57.147436489476888 5.973149929219161
-55.9493184067898 5.772877915872002
-55.841779751190415 5.95312531170606
-55.033250291551774 6.025291449401664
-53.958044603070903 5.756548163267765
-53.618452928264844 5.646529038918374
-52.882141282754091 5.409850979021584
-51.823342861525902 4.565768133966131
-51.657797410678889 4.156232408053029
-51.299989793489956 4.120007229016437
-51.069771287629656 3.650397650564031
-50.508875291533656 1.901563828942457
-49.974075893745059 1.736483465986069
-49.947100796088712 1.046189683431223
-50.699251268096916 0.222984117021682
-50.388210822132137 -0.078444512536819
-48.62056677915632 -0.235489190271821
-48.584496629416591 -1.237805271005001
-47.824956427590635 -0.5816179337628
-46.566583624851226 -0.941027520352776
-44.905703090990414 -1.551739597178134
-44.417619187993665 -2.137750339367976
-44.581588507655781 -2.691308282078524
-43.418791266440195 -2.383110039889793
-41.472656826328247 -2.912018324397116
-39.978665330554037 -2.873054294449041
-38.500383470196567 -3.700652357603396
-37.2232521225352 -4.820945733258917
-36.452937384576387 -5.109403578312154
-35.597795783010469 -5.149504489770649
-35.23538896334756 -5.464937432480247
-34.896029832486832 -6.738193047719711
-34.729993455533034 -7.343220716992967
-35.128212042774223 -8.996401462442286
-35.636966518687714 -9.649281508017815
-37.046518724096998 -11.040721123908803
-37.683611619607362 -12.171194756725823
-38.423876512188443 -13.038118584854288
-38.673887091616521 -13.057652276260619
-38.953275722802545 -13.793369642800023
-38.882298143049653 -15.667053724838768
-39.161092495264313 -17.208406670808472
-39.267339240056401 -17.867746270420483
-39.583521491034233 -18.262295830968938
-39.760823330227637 -19.599113457927409
-40.774740770010339 -20.904511814052423
-40.944756232250612 -21.937316989837811
-41.754164191238225 -22.370675551037458
-41.98828426773656 -22.970070489190896
-43.074703742024752 -22.967693373305469
-44.647811855637812 -23.351959323827842
-45.352135789559917 -23.796841729428582
-46.472093268405537 -24.088968601174543
-47.648972337420659 -24.885199069927722
-48.495458136577703 -25.877024834905654
-48.64100480812774 -26.62364592865864
-48.474735887228654 -27.175911960561891
-48.661520351747626 -28.18613453543572
-48.8884574041574 -28.674115085567884
-49.587329474472675 -29.224469089476337
-50.696874152211485 -30.98446502047296
-51.576226162306156 -31.777698256153212
-52.256081305538046 -32.24536996839467
-52.712099982297694 -33.196578057591182
-53.373661668498244 -33.768377780900764
-53.806425950726535 -34.396814874002231
-54.93586605489773 -34.952646579733624
-55.674089728403288 -34.752658786764073
-56.215297003796067 -34.859835707337417
-57.139685024633103 -34.430456231424245
-57.81786068381551 -34.462547295877499
-58.427074144104388 -33.909454441057576
-58.495442064026548 -34.431489760070079
-57.225829637263658 -35.288026625307879
-57.36235877137878 -35.977390232081476
-56.737487352105447 -36.413125909166553
-56.78828528504836 -36.901571547189334
-57.749156867083457 -38.183870538079887
-59.231857062401893 -38.720168552404942
-61.237445237865643 -38.928424574541197
-62.335956997310127 -38.827707208004334
-62.125763108962936 -39.424104913084847
-62.330530971919494 -40.172586358400338
-62.145994432205214 -40.676896661136723
-62.745802781816984 -41.028761488612098
-63.77049475773255 -41.166789239263693
-64.732089809819726 -40.802677097335149
-65.118035244391578 -41.064314874028909
-64.978560553635816 -42.05800099056934
-64.303407965742494 -42.359016208669509
-63.755947842042389 -42.043686618824495
-63.458059048095876 -42.563138116222405
-64.378803880456331 -42.873558444999688
-65.181803961839748 -43.495380954767796
-65.328823411710133 -44.501366062193696
-65.565268927661606 -45.036785577169795
-66.509965786389344 -45.039627780945857
-67.29379391139247 -45.55189625425519
-67.580546434180079 -46.30177296324257
-66.597066413017288 -47.033872979521526
-65.64102657740149 -47.23613453551193
-65.985088263600787 -48.133289076531135
-67.166178961847692 -48.697337334996945
-67.816087612566434 -49.869668877970383
-68.728745083273211 -50.264166762086539
-69.138539191347775 -50.732510267947795
-68.81556148952356 -51.77110320414986
-68.149994879820383 -52.349982598683425
-68.571545376241332 -52.299443047901974
-69.461284349226673 -52.291949965219658
-69.942779507106195 -52.53792978292897
-70.8451016913546 -52.899199721081459
-71.006332160105245 -53.833251234757071
-71.429794684520999 -53.856453952856121
-72.557942877884884 -53.531409193740238
-73.702756720662904 -52.835069268607235
-74.946763475225168 -52.262752780974751
-75.260026007778507 -51.629354750373253
-74.976632453089877 -51.043395684615703
-75.479754197883551 -50.378371677451582
-75.608015102831985 -48.673772881871841
-75.182769741502156 -47.711919447623202
-74.126580980104706 -46.939253431995112
-75.644395311165454 -46.647643324572073
-74.692153693323121 -45.763976332381027
-74.351709357384252 -44.103044122087937
-73.24035600451522 -44.454960625995604
-72.717803921179794 -42.383355808278978
-73.388899909138217 -42.117532240569574
-73.701335618774877 -43.365776462579774
-74.331943122032612 -43.224958184584423
-74.017957119427194 -41.794812920906828
-73.677099372029986 -39.942212823243167
-73.217592536090649 -39.258688653318558
-73.505559455037115 -38.282882582351114
-73.58806087919109 -37.156284681955981
-73.166717088499297 -37.123780206044387
-72.553136969681745 -35.508840020491057
-71.861732143832626 -33.909092706031529
-71.438450486929895 -32.418899428030777
-71.668720669222466 -30.920644626592495
-71.370082567007728 -30.095682061485029
-71.48989437527645 -28.861442152625923
-70.905123867461612 -27.640379734001247
-70.724953986275992 -25.705924167587256
-70.403965827095021 -23.628996677344574
-70.091245897080739 -21.393319187101259
-70.164419725206045 -19.756468194256165
-70.372572394477714 -18.347975355708869
-71.375250210236928 -17.773746840081571
-71.462040778271131 -17.363487644116383
-73.444529588500416 -16.359362888252996
-75.237882656541444 -15.265682875227782
-76.009205084929945 -14.649286390850321
-76.423469204397747 -13.823186944232432
-76.25924150257417 -13.535039157772943
-77.106192389621839 -12.22271615972082
-78.092152879534638 -10.377712497604065
-79.036953091126946 -8.386567884965892
-79.445920376284846 -7.93083342858386
-79.760578172510051 -7.194340915560084
-80.537481655586078 -6.541667575713717
-81.249996304026425 -6.136834405139183
-80.926346808582437 -5.690556735866565
-81.410942552399462 -4.736764825055459
-81.099669562489368 -4.036394138203697
-80.302560594387216 -3.404856459164713
-79.770293341780928 -2.65751189535964
-79.986559210922422 -2.220794366061014
-80.368783942369248 -2.685158786635788
-80.967765469064361 -2.246942640800704
-80.764806281238037 -1.965047702648533
-80.933659023751716 -1.057454522306358
-80.583370327461267 -0.906662692878683
-80.399324713853758 -0.283703301600141
-80.020898200180369 0.360340074053468
-80.090609707342111 0.768428859862397
-79.542762010399798 0.982937730305963
-78.855258755188714 1.380923773601822
-78.99093522817104 1.691369940595251
-78.617831387023713 1.766404120283056
-78.662118089497852 2.267355454920477
-78.427610439757331 2.629555568854215
-77.931542527971487 2.696605739752926
-77.51043128122501 3.325016994638247
-77.12768978545526 3.849636135265357
-77.496271938777028 4.087606105969428
-77.307601284479404 4.667984117039452
-77.533220587865728 5.582811997902497
-77.318815070286746 5.84535411216136
-77.47666073272228 6.691116441266303
-77.881571417945253 7.223771267114785

-74.662543097619874 -52.837498060924958
-73.838097296835315 -53.047407728894548
-72.434177822545848 -53.715377292699308
-71.107721320261902 -54.07432179139866
-70.591783820259835 -53.615848484105157
-70.267488369412177 -52.931239109102421
-69.345658331973596 -52.518292738658062
-68.63412553574679 -52.636270033580402
-68.250014614521305 -53.100014336967668
-67.749993455665134 -53.849994398819632
-66.449995286714625 -54.450009454160579
-65.050003221279326 -54.700020033588665
-65.50000159367697 -55.199989516012536
-66.449995286714625 -55.25001230247107
-66.959912482354682 -54.896803887756114
-67.291029222264854 -55.301223646872309
-68.148625454364648 -55.611850681378769
-68.639990810811923 -55.580017999086969
-69.232099372012215 -55.499041029685614
-69.958075731064582 -55.198439223043778
-71.00568620470159 -55.053848565491123
-72.263903978144128 -54.495122979551383
-73.285211147744576 -53.957533054419024
-74.662543097619874 -52.837498060924958






-77.881571417945253 7.223771267114785
-78.214936082660117 7.512254950384161
-78.429160732726075 8.052041123888927
-78.182095709938636 8.319182440621773
-78.435465257465694 8.387705389840789
-78.622120530903942 8.718124497915028
-79.120307176413746 8.996092027213024
-79.55787736684519 8.932374986197146
-79.760578172510051 8.584515082224399
-80.164481167303336 8.333315944853595
-80.382659064439622 8.298408514840432
-80.4806892564973 8.090307522001069
-80.003689948227162 7.547524115423372
-80.276670701808996 7.419754136581716
-80.42115800649708 7.271571966984765
-80.886400926420805 7.220541490096537
-81.059542812814726 7.817921047390597
-81.189715745757951 7.64790558515034
-81.51951473664468 7.706610012233909
-81.721311204744467 8.108962714058435
-82.131441209628917 8.175392767769637
-82.390934414382571 8.292362372262289
-82.605494961258415 8.291613063994063
-82.82008134635042 8.290863755725823
-82.850958014644817 8.073822740099956
-82.965783047197363 8.225053819202117
-83.508437262694315 8.446926581247283
-83.711473965169077 8.656836249216866
-83.596313035806645 8.830443223501419
-83.632641567707836 9.051385809765321
-83.909885626953738 9.290802720573581
-84.303401658856359 9.487354030795714
-84.647644212568665 9.615537421095709
-84.713350796227772 9.908051866083852
-84.975660366541334 10.086723130733006
-84.91137488477024 9.795991522658923
-85.11092342806532 9.55703969974131
-85.339488288092269 9.83454214114866
-85.66078650586698 9.933347479690724
-85.797444831062847 10.134885565629034
-85.791708747078431 10.439337266476613
-85.659313727546674 10.754330959511719
-85.800519578784218 10.824791774941687
-85.941725430021762 10.895278428587801
-85.712540452807303 11.088444932494824
-86.058488328785259 11.403438625529944
-86.525849982432959 11.806876532432597
-86.745991583996329 12.143961900272487
-87.16751624220116 12.458257961471658
-87.668493415054712 12.909909979702633
-87.557466600275617 13.064551703336065
-87.392386237319229 12.914018256069838
-87.316654425795491 12.984685777228975
-87.489408738947219 13.297534898323974
-87.641259935236889 13.341020616097595
-87.793111131526572 13.384480495655055
-87.904112108089521 13.149016831917137
-88.48330156121682 13.163951320849492
-88.84322791212972 13.259759426318624
-89.256742723329296 13.458532823129303
-89.812393561547665 13.520622056527998
-90.095554572290979 13.735337632700734
-90.608624030300845 13.909771429901951
-91.232410244496052 13.927832342987957
-91.689746670279135 14.126218166556455
-92.227750006869826 14.538828640190928
-93.359463874061859 15.615429592343673
-93.875168830118611 15.940190131081948
-94.691656460330194 16.200975246642884
-95.250227016973056 16.128318182840516
-96.05338212765335 15.752087917539525
-96.557434048228288 15.653515122942778
-97.263592495496738 15.917064927631332
-98.013029954809639 16.107311713113859
-98.9476757474566 16.566043402568823
-99.697397427147109 16.70616404872824
-100.829498867581322 17.171071071842078
-101.666088629954473 17.649026394109612
-101.918528001700253 17.91609019619402
-102.47813208698895 17.975750637274984
-103.500989549558142 18.292294623278849
-103.917527432046811 18.748571682199952
-104.99200965047558 19.316133938061597
-105.493038499761425 19.946767279535479
-105.73139604370769 20.434101874263987
-105.397772996831364 20.531718654863337
-105.500660773524487 20.81689504646604
-105.270752326257934 21.076284898355102
-105.26581722697405 21.422103583252305
-105.603160976975417 21.871145941652546
-105.69341386597317 22.269080308516124
-106.028716396898986 22.773752346278556
-106.909980434988455 23.767800197845034
-107.915448778091431 24.548915310152836
-108.401904873470983 25.172313951105863
-109.260198737406725 25.580609442643951
-109.444089321717343 25.824883938087634
-109.29164384645631 26.442934068298442
-109.801457689231796 26.676175645447817
-110.391731737085706 27.162114976504441
-110.641018846461719 27.859876003525457
-111.178918830187826 27.941240546169013
-111.759606899851605 28.467952582303937
-112.22823462609044 28.954408677683489
-112.27182369672866 29.266844387320145
-112.809594489374049 30.021113593052338
-113.163810594518679 30.786880804969456
-113.148669399857155 31.170965887978809
-113.871881069781907 31.567608344035076
-114.205736660603563 31.524045111613034
-114.776451178835018 31.799532172161012
-114.936699795372121 31.393484605427616
-114.771231859173554 30.913617255165278
-114.673899298951795 30.162681179315925
-114.330974494262932 29.750432440707495
-113.588875088335485 29.061611436472973
-113.424053107540544 28.826173610951205
-113.271969367305573 28.754782619739981
-113.14003943566442 28.411289374295894
-112.962298346796516 28.42519033458241
-112.761587083774884 27.780216783147537
-112.457910529411706 27.525813706974642
-112.244951951936883 27.171752631126875
-111.616489020619255 26.662817287700364
-111.284674648873136 25.732589830014348
-110.987819383572472 25.294632066340721
-110.710006883571367 24.826004340101861
-110.655048997828956 24.298594672130999
-110.172856208113487 24.265547593680353
-109.77184709352855 23.811182562754055
-109.409104377055755 23.364672349536121
-109.433392300232924 23.185587673428643
-109.854219326601793 22.818271592697997
-110.031391974714481 22.82307750090115
-110.295070970483764 23.430973212166592
-110.949501309028051 24.00096426034597
-111.670568407012709 24.484423122652586
-112.182035895621524 24.738412787367135
-112.148988817170874 25.470125230403927
-112.300710822379813 26.0120042994165
-112.777296719191625 26.321959540303165
-113.464670783321964 26.768185533143495
-113.596729906043848 26.639459540304426
-113.84893673384434 26.900063788352352
-114.46574662968014 27.142090358991343
-115.055142178185093 27.722726752222822
-114.98225257043741 27.798200181585113
-114.570365566855031 27.741485297144777
-114.199328782999387 28.115002549750443
-114.162018398884655 28.566111965442342
-114.93184221073669 29.279479275015515
-115.51865393762705 29.556361599235373
-115.887365282029577 30.180793768834224
-116.258350389452929 30.836464341753512
-116.721526252085013 31.635743720011916
-117.127754686331414 32.535327053348851
-117.295937691273906 33.046224615203748
-117.944 33.621236431201282
-118.410602275897574 33.740909223124468
-118.519894822799827 34.02778157757573
-119.081 34.078
-119.438840642016743 34.34847717828417
-120.367789476383436 34.447096665986706
-120.622864346176129 34.608559678682667
-120.744329800278166 35.156872463515583
-121.714580654774238 36.161513983701894
-122.54747555223851 37.551765041650171
-122.511999681470144 37.783378811182345
-122.953187222162001 38.113694566391999
-123.727196825029679 38.951653754220871
-123.865172899248989 39.766978664705903
-124.398060269042787 40.313198554031004
-124.178848843260653 41.142036851560363
-124.213704596841524 41.999633083660157
-124.53284 42.76599
-124.14214 43.70838
-124.020535 44.615895
-123.89893 45.52341
-124.079635 46.86475
-124.39567 47.72017
-124.687210083007798 48.184432983398438
-124.56610107421875 48.379714965820305
-123.12 48.04
-122.587369757967835 47.095988674500845
-122.339994676586642 47.360003567080028
-122.500010749178415 48.180005194687482
-122.84 49.0
-122.97421 49.002537777777782
-124.910251227703711 49.984572048535846
-125.624600389490411 50.416561184279757
-127.435600959159089 50.830592759802244
-127.992750413913939 51.715835883178187
-127.850330166517537 52.329622707724909
-129.129786953632021 52.755384833377661
-129.305228441262926 53.56158885356318
-130.514973721215682 54.287565212615561
-130.536109382023056 54.802753404349396
-131.085817430527868 55.17890615500194
-131.967210659698054 55.497775580458928
-132.250009935415335 56.369996242897322
-133.539181891800695 57.178887437562025
-134.078063727740357 58.123067531966839
-135.038211839723374 58.187714748763966
-136.628063117398995 58.212209377670327
-137.80000708713024 58.499995429103762
-139.867787848857262 59.537761542389163
-140.825274624577247 59.727517401764928
-142.574444343008736 60.084446519604903
-143.958881802324157 59.999180406323305
-145.92555762427213 60.458609727614196
-147.114373949146682 60.88465607364455
-148.224306200127671 60.672989406977045
-148.018065558850822 59.978328965893525
-148.570822516860829 59.914172675203176
-149.727857835875881 59.70565827090546
-150.608243374616393 59.368211168039522
-151.716392788683322 59.155821031319938
-151.859433153267219 59.744984035879583
-151.409719001247197 60.725802720779328
-150.346941494732533 61.033587551509726
-150.621110806257064 61.284450792070629
-151.895839199816862 60.727197984451209
-152.578329841095609 60.061657212964178
-154.019172126257644 59.35027944603425
-153.287511359653138 58.864727688219801
-154.232492438758499 58.14637360293046
-155.307491421510178 57.727794501366297
-156.308334723923053 57.422774359763515
-156.55609737854644 56.979984849670601
-158.117216559867785 56.463608099994048
-158.433321296197164 55.994153550838533
-159.603327399717472 55.566686102920151
-160.289719611634268 55.643580634170462
-161.223047655257801 55.364734605523509
-162.237766079741021 55.024186916720069
-163.069446581046435 54.689737046927071
-164.785569221027231 54.404173082082167
-164.942226325520096 54.572224839895341
-163.848339606765705 55.039431464246164
-162.870001390615954 55.348043117893234
-161.804174974596066 55.894986477270422
-160.56360470278122 56.008054511125039
-160.070559862284455 56.418055324928773
-158.68444291891953 57.016675116597824
-158.461097378554058 57.216947129944984
-157.722770352183915 57.570000515363063
-157.550274421193649 58.328326321030161
-157.041674974577006 58.918884589261694
-158.194731208305598 58.61580231386985
-158.517217984023034 58.787781480537205
-159.058606126928851 58.424186102931586
-159.711667040017375 58.931390285876319
-159.981288825500229 58.572549140041559
-160.355271165996527 59.071123358793535
-161.355003425115115 58.670837714260699
-161.968893602526379 58.671664537177364
-162.054986538724705 59.266951198963596
-161.874170702135416 59.633621324290587
-162.51805904849212 59.989723619213891
-163.818341437820237 59.798055731843334
-164.662217577146578 60.267484442782703
-165.346387702474829 60.507495632562311
-165.35083187565192 61.073895168697391
-166.121379157556021 61.500019029376176
-165.734451870770641 62.074996853271713
-164.919178636717902 62.633076483807798
-164.562507901039396 63.14637848576298
-163.753332485997134 63.219448961023673
-163.067224494457889 63.059458726648039
-162.260555386381753 63.541961574957256
-161.534449836248626 63.455816962326722
-160.772506680321101 63.76610810002326
-160.95833513084267 64.222798570402702
-161.518068407212155 64.402787584075284
-160.777777676414871 64.788603827566405
-161.391926235987654 64.777235012462214
-162.45305009666896 64.559444688568092
-162.757786017894148 64.338605455168775
-163.54639421288428 64.559160468190512
-164.960829841145141 64.446945095468706
-166.42528825586453 64.686672064870706
-166.845004238939168 65.088895575614501
-168.110560065767118 65.669997056736619
-166.70527116602193 66.088317776139334
-164.474709642575505 66.576660061297517
-163.652511766595637 66.576660061297517
-163.788601651036288 66.077207343196577
-161.67777442121016 66.116119696712346
-162.489714525380066 66.735565090595045
-163.719716966791196 67.116394558370004
-164.430991380856568 67.616338202577722
-165.390286831706732 68.042772121850263
-166.764440680996103 68.35887685817967
-166.204707404626703 68.883030910916133
-164.430810513343516 68.915535386827727
-163.168613654614546 69.371114813912882
-162.930566169262022 69.858061835399198
-161.908897264635556 70.333329983187568
-160.934796515933726 70.447689927849481
-159.039175788387098 70.891642157668954
-158.119722866833939 70.824721177850975
-156.580824551398081 71.35776357694165
-155.067790290324325 71.147776394323628
-154.344165208941234 70.696408596470249
-153.900006273392563 70.889988511835625
-152.210006069935304 70.829992173944746
-152.270002407826155 70.600006212029783
-150.739992438744508 70.430016588005643
-149.720003018167517 70.530010484490433
-147.613361579357019 70.214034939241756
-145.689990607669642 70.120009670686713
-144.920011766520702 69.989991767040365
-143.589446987869565 70.152514146598307
-142.072511156157759 69.851964016388749
-140.985988329004982 69.711998399526223
-139.120520799700643 69.471005357533059
-137.546353319225602 68.990001125760315
-136.50357459200788 68.898017076280766
-135.625747036665814 69.315123399524637
-134.414632331257337 69.62742991808058
-132.929244961459716 69.505344346791006
-131.43135189504747 69.944516506623515
-129.794707607931571 70.193700263134915
-129.107721117043411 69.779255276154103
-128.361565111181051 70.012858588329507
-128.138167894383258 70.483837592237634
-127.447124803560186 70.377203274203353
-125.75632361540238 69.480565497507072
-124.424828660969979 70.158405259879558
-124.289668952310578 69.399691880970281
-123.061087612787432 69.563712877064674
-122.683487922030722 69.855529690216898
-121.472269863757646 69.797781277130738
-119.942880011863508 69.377858588326959
-117.602686937309869 69.011291815864567
-116.226440192512698 68.841483059353479
-115.246887580204088 68.905923570421422
-113.897951829873193 68.398900254989726
-115.304894375451724 67.902625637474713
-113.497278612098143 67.688168443463425
-110.798011847764428 67.806094061953488
-109.946177537865182 67.981044623477615
-108.880196092548417 67.381442979595008
-107.792381354588358 67.887329413516326
-108.812990892352843 68.311644599064877
-108.167216356217438 68.65394928656626
-106.950003831798512 68.699992987738327
-106.150000983488013 68.799986884223088
-105.342815111088953 68.561215928818498
-104.337915208741194 68.018019110782475
-103.221161668697661 68.097755845808834
-101.454344448638494 67.646878974062233
-99.901958584374484 67.805628974062856
-98.443210415423323 67.781651109479427
-98.558603888731085 68.403938707138181
-97.669485032933267 68.578656724716993
-96.11991553422915 68.239400946720835
-96.125884162158854 67.293386338969654
-95.489437222052146 68.090702012800975
-94.684990200564556 68.063830268009198
-94.232821418010658 69.06901439073458
-95.304073859421194 69.685720933705809
-96.471315273813872 70.089778957795957
-96.391139289113042 71.194827785925369
-95.208808356491119 71.920519924600157
-93.88997412797022 71.760167955198469
-92.878175421911479 71.318696194129004
-91.519653693390424 70.191271470817199
-92.406912197625758 69.699983629018348
-90.547103237657367 69.497670396595666
-90.551495734402181 68.474993801539497
-89.215143195334335 69.258718573678053
-88.019660610694132 68.615088609482754
-88.317497728208338 67.873376776797514
-87.350166592136759 67.198740953227102
-86.306070115895622 67.921461697045103
-85.576631435879676 68.78456146918397
-85.52198360873102 69.88209137641492
-84.100804206056083 69.805403550893786
-82.622574022130877 69.65825490994267
-81.280433722646322 69.162031968859949
-81.220204840810155 68.665679836696498
-81.964371304029285 68.132534084741266
-81.259272223622816 67.597166246197432
-81.386525438141561 67.110787665466333
-83.344571295896785 66.411553860124982
-84.73541663281641 66.257299709733743
-85.769436204760652 66.558314927833905
-86.067609219084787 66.056252549902226
-87.031426357760495 65.212970689547276
-87.323243170912704 64.775633043061148
-88.482965664406919 64.09898183863136
-89.914428677107963 64.032732652433182
-90.703992886095506 63.610174465582546
-90.770035366564514 62.96021413843151
-91.933426886751462 62.83507965763674
-93.156969774126139 62.024689846435564
-94.241528896851833 60.898660386795655
-94.629308844770051 60.110207221102385
-94.684602627322363 58.948805243558688
-93.215028245806053 58.782122911201242
-92.764616461950098 57.845720119856352
-92.297022264357082 57.087084255595499
-90.897676154325438 57.284669094463482
-89.039520840190406 56.85172394472216
-88.039788581071818 56.471617946999288
-87.324199184910086 55.999114488338549
-86.071200731129039 55.723834133519745
-85.011808030929487 55.302619533908683
-83.360539313474959 55.244896959038655
-82.272853766595645 55.148313707085151
-82.436202969070237 54.282268378305645
-82.125033332024699 53.277032579147971
-81.400736457021807 52.157850246786722
-79.912894456690353 51.208399156288138
-79.143018968406011 51.533934841510785
-78.601915045877817 52.562063300173762
-79.124208747051782 54.141450100310273
-79.829566209619713 54.667722886770719
-78.228733690082052 55.136453965874168
-77.095598721002006 55.837418931697272
-76.541368984671664 56.534223944720893
-76.623198615205837 57.202632758200139
-77.302252773737195 58.052089952213947
-78.516881476541528 58.804576321032059
-77.336746792292018 59.852626044343552
-77.772715013322411 60.757893785232589
-78.106880662737808 62.319658921957583
-77.41066992868555 62.550549221437677
-75.696200934538069 62.278395290772522
-74.668201666955838 62.18111440698307
-73.839880133749389 62.443785712322665
-72.908541632769101 62.105072536865578
-71.677092251253754 61.52536631941534
-71.373699917268169 61.137198798254943
-69.59042375352405 61.061415310298905
-69.620318569604905 60.22123403588148
-69.28788408067129 58.957357693102992
-68.374554816344713 58.801062323636216
-67.649767015235042 58.212054348373442
-66.201767544200607 58.767317613349618
-65.245185106045739 59.870712795645701
-64.583520066980583 60.335593980543401
-63.804756232342065 59.44257355410754
-62.502355109289987 58.167095852279509
-61.396556972892306 56.967427476623662
-61.798651292555384 56.33945547141284
-60.468525763578711 55.775484727595469
-59.569614223861585 55.204072577528081
-57.975086229063535 54.945483710339545
-57.333213263566165 54.626485093801804
-56.93688086610365 53.780335191454668
-56.15811703146511 53.647475084032266
-55.756306932179655 53.270366319382319
-55.683391486215825 52.146636460979394
-56.409161139539037 51.770690416056013
-57.126920945857009 51.419704087929603
-58.774830695212557 51.064299424842254
-60.033100145087388 50.242773342482195
-61.723668789299879 50.080457668653409
-63.862504645428231 50.290987453810502
-65.363317430264956 50.298170477899077
-66.399042324474834 50.22897573506026
-67.236303880467759 49.511551825552175
-68.511135626892141 49.068374742217074
-69.953631557887491 47.744889634789899
-71.104569057892093 46.821716010111729
-70.255215216742869 46.986072903016037
-68.649990200460394 48.29999787046922
-66.552443813733262 49.133073635446493
-65.056256069586652 49.232783311553675
-64.170987107994563 48.742503160184526
-65.115451422776985 48.070864569687046
-64.798545701747074 46.992971706727005
-64.472183193607748 46.238495795265649
-63.173296067951512 45.739017238948541
-61.520709601473534 45.883762925798081
-60.518135138578913 47.007932033875505
-60.448604498930194 46.282653306659057
-59.802881639227103 45.920401516293026
-61.039886237213807 45.265247707696645
-63.25471228702736 44.670141913423436
-64.246563890221424 44.265515448578071
-65.364066738533197 43.545249335293931
-66.123400234629983 43.618681545580685
-66.161718309174404 44.46511566830543
-64.42549353703204 45.292041937839983
-66.026041836192093 45.259304917983087
-67.13742102727727 45.137503567071128
-66.96466 44.8097
-68.03252 44.3252
-69.06 43.98
-70.11617 43.68405
-70.645475633411081 43.090238348963993
-70.814896816680005 42.865290839197471
-70.82499955919306 42.334987291018265
-70.494993862577161 41.804993801432822
-70.080006273057265 41.780008246419683
-70.184986945258203 42.144998887697184
-69.884979417587743 41.922816067058278
-69.965026211207856 41.637174587564957
-70.639997931588141 41.474988104816909
-71.120382046173404 41.4944442815748
-71.85382564969197 41.319984646157437
-72.294987352167681 41.269987697915042
-72.8764247300997 41.220636705076302
-73.71 40.93110235165436
-72.241243862584142 41.119480088864961
-71.945008714470973 40.930008449866804
-73.345000779906258 40.630000922196345
-73.981990322552036 40.628011379553101
-73.952325 40.75075
-74.256702236615638 40.4734988470004
-73.96244 40.42763
-74.178386603477307 39.70925608983589
-74.906042446579178 38.939535630848425
-74.980404832647181 39.196393337555193
-75.200029669887641 39.248457343089242
-75.52804582386031 39.498493760733481
-75.319996507453226 38.959999498036012
-75.071834764789827 38.782032230179233
-75.05673 38.40412
-75.377460700161791 38.015509345037444
-75.94024288603643 37.216901760398827
-76.031270921518569 37.256589260398982
-75.72205 37.93705
-76.23287 38.319215
-76.35 39.15
-76.542725 38.717615
-76.32933 38.08326
-76.989997931613544 38.239991766913334
-76.30162 37.917945
-76.25874 36.9664
-75.9718 36.89726
-75.86805091012468 36.551257636047211
-75.727491014290791 35.550750230444251
-76.363188646129274 34.808547471652219
-77.397635 34.51201
-78.05496 33.92547
-78.554346889953138 33.861344305958326
-79.06067 33.49395
-79.20357 33.15839
-80.301325 32.509355
-80.86498 32.0333
-81.33629 31.44049
-81.490420905264372 30.729985053016108
-81.31371 30.03552
-80.979986945301391 29.180002142853652
-80.535585 28.47213
-80.529988572903761 28.039994208278785
-80.05653928497766 26.88
-80.088015 26.205765
-80.13156 25.816775
-80.38103 25.20616
-80.680005255847064 25.079994004816427
-81.172119920562579 25.201252753189308
-81.329991421214245 25.639985663347304
-81.709994066072525 25.869997463478445
-82.240013393874136 26.729996649679791
-82.70515 27.49504
-82.85526 27.88624
-82.650014207677856 28.54998891856728
-82.93 29.1
-83.70959 29.93656
-84.1 30.09
-85.10882 29.63615
-85.28784 29.68612
-85.7731 30.15261
-86.399992031586095 30.400005194616355
-87.530362311538539 30.274328111282514
-88.417827521503028 30.384915676387124
-89.18049 30.31598
-89.593831178419791 30.159994004836747
-89.41373 29.89419
-89.43 29.48864
-89.21767 29.29108
-89.40823 29.15961
-89.77928 29.30714
-90.15463 29.11743
-90.880225 29.148535
-91.626785 29.677
-92.49906 29.5523
-93.22637 29.78375
-93.84842 29.71363
-94.690002814496864 29.480009670524126
-95.600257331102057 28.738633734648772
-96.594046800507073 28.307471421821518
-97.140008307670726 27.830007025660766
-97.369994269585703 27.380008653263118
-97.379993659234174 26.68999909108588
-97.329996710991807 26.210002549742825
-97.140008307670726 25.869997463478445
-97.528072475966553 24.992144069920244
-97.702945522842242 24.272343044526735
-97.776041836319109 22.932579860927632
-97.872366706111151 22.444211737553271
-97.699043952204207 21.898689480064121
-97.388959520236824 21.411018988525711
-97.18933346229332 20.635433254473128
-96.525575527720335 19.890930894444111
-96.292127244841808 19.320397243725679
-95.900884975960039 18.828024196848702
-94.839063483442771 18.562717393462222
-94.425729539756219 18.144370835843361
-93.548651292682393 18.423836981677823
-92.786113857783505 18.524838568592287
-92.037348192090406 18.704595038319567
-91.40790340855925 18.876083278880145
-90.771869879910852 19.284120388256781
-90.533589850613055 19.867418117751299
-90.451475999701259 20.707521877520293
-90.278618333684932 20.999855454995412
-89.601321173851503 21.261725775634488
-88.543866339862888 21.493675441976563
-87.658416510757803 21.458845526611839
-87.051890224948082 21.54354319913821
-86.811982388033044 21.331514797444655
-86.84590796583268 20.849864610268256
-87.383291185235862 20.255404771398688
-87.621054450210764 19.646553046135836
-87.436750454441793 19.472403469312226
-87.58656043165594 19.040130113190699
-87.837191128271527 18.259815985583415
-88.09066402866317 18.516647854074023
-88.300031094093697 18.499982204659901
-88.296336229184817 18.353272813383271
-88.106812913754382 18.348673610909287
-88.123478563168504 18.07667470954101
-88.285354987322805 17.644142971258034
-88.197866787452654 17.489475409408456
-88.302640753924436 17.131693630435663
-88.239517991879907 17.036066392479555
-88.355428229510565 16.530774237529627
-88.55182451043585 16.265467434143147
-88.732433641295941 16.233660590067501
-88.930612759135272 15.887273464415076
-88.604586147805847 15.70638011317736
-88.51836402052686 15.855389105690975
-88.189986131528144 15.71999685308627
-88.121153123715374 15.688655096901257
-87.901812506852508 15.86445831955821
-87.615680101252423 15.878798529519202
-87.522920905288501 15.797278957578769
-87.367762417332159 15.846940009011263
-86.903191291028207 15.756712958229656
-86.440945604177401 15.782835394753191
-86.119233974944336 15.893448798073948
-86.001954311857929 16.005405788634292
-85.68331743034625 15.953651841693983
-85.44400387240259 15.885749009662463
-85.182443610357268 15.909158433490672
-84.983721889978867 15.995923163308731
-84.526979743167146 15.857223619037342
-84.368255581382655 15.835157782448718
-84.063054572266864 15.648244126849006
-83.773976610026111 15.424071763566857
-83.410381232420491 15.270902818253745
-83.147219000974133 14.995829169164111
-83.233234422523935 14.899866034398102
-83.284161546547594 14.676623846897201
-83.182126430987282 14.31070302983845
-83.412499966144452 13.970077826386557
-83.519831916014681 13.567699286345883
-83.552207200845544 13.127054348193086
-83.498515387694269 12.869292303921227
-83.473323126951982 12.419087225794428
-83.626104499022915 12.320850328007566
-83.719613003255063 11.893124497927728
-83.650857510090717 11.62903209070012
-83.855470343750397 11.373311265503787
-83.808935716471552 11.103043524617275
-83.655611741861577 10.938764146361422
-83.59000851106704 10.785000922076946
-83.402319708982958 10.395438137244653
-83.015676642575173 9.992982082555557
-82.546196255203483 9.566160590040823
-82.187122565423408 9.207448635286781
-82.207586432610967 8.9955752628901
-81.808566860669288 8.950616766796173
-81.714154018872037 9.031955471223583
-81.439287075511544 8.786234035675719
-80.947301601876759 8.858503526235907
-80.521901211250082 9.111072089062432
-79.914599778955989 9.312765204297619
-79.573302781884308 9.611610012241528
-79.021191779277927 9.552931423374105
-79.058450486960368 9.454565334506526
-78.500887620747193 9.420458889193881
-78.055927700498017 9.247730414258299
-77.729513515926413 8.946844387238869
-77.353360765273862 8.67050466555807

-71.712361416292964 19.714455878167357
-71.587304450146632 19.8849105900821
-71.380004442007788 19.904986884027494
-70.806706102161741 19.880285549391985
-70.214364997016133 19.622885240146161
-69.950815192327582 19.647999986240009
-69.769250047470081 19.293267116772441
-69.222125820579876 19.313214219637103
-69.254346076113848 19.015196234609874
-68.809411994080833 18.979100246653999
-68.317943284768972 18.612197577381693
-68.689315965434517 18.205142320218613
-69.164945848248919 18.422648423735112
-69.623987596297638 18.38071299893025
-69.952933926051543 18.428306993071061
-70.133232998317894 18.245915025296895
-70.517137213814223 18.184290879788833
-70.669298468697633 18.426885891183034
-70.999950120717187 18.283328762276213
-71.400209927033899 17.598564357976599
-71.657661912712015 17.757572740138698
-71.708304816358051 18.044997056546094
-72.372476162389347 18.21496084235406
-72.844411180294884 18.145611070218365
-73.454554816365032 18.2179063989947
-73.922433234335656 18.030992743395004
-74.458033616824778 18.342549953682706
-74.369925299767132 18.664907538319412
-73.449542202432724 18.526052964751145
-72.694937099890637 18.445799465401862
-72.334881557897006 18.668421535715254
-72.791649542924887 19.101625067618031
-72.784104783810278 19.483591416903408
-73.415022345661754 19.639550889560283
-73.189790615517623 19.915683905511912
-72.579672817663621 19.871500555902358
-71.712361416292964 19.714455878167357




-177.550009732146037 68.199997667098287
-179.999989387103767 68.963646145291463

-179.999989387103767 -16.067132663642447
-179.793309496152403 -16.020882256741224
-179.917358771869033 -16.501783135649397
-179.999989387103767 -16.555216566639196


-180.0 68.963636363636354
-177.550009732146037 68.199997667098287
-174.92825 67.20589
-175.01425 66.58435
-174.33983 66.33556
-174.57182 67.06219
-171.85731 66.91308
-169.89958 65.97724
-170.89107 65.54139
-172.53025 65.43791
-172.555 64.46079
-172.95533 64.25269
-173.89184 64.2826
-174.65392 64.63125
-175.98353 64.92288
-176.20716 65.35667
-177.22266 65.52024
-178.35993 65.39052
-178.90332 65.74044
-178.68611 66.11211
-179.88377 65.87456
-179.43268 65.40411
-180.0 64.979708702198394

-180.0 71.515714336428275
-179.87187 71.55762
-179.02433 71.55553
-177.577945 71.26948
-177.663575 71.13277
-178.69378 70.89302
-180.0 70.832199208546726





-61.68 10.76
-61.105 10.89
-60.895 10.855
-60.935 10.11
-61.77 10.0
-61.95 10.09
-61.66 10.365
-61.68 10.76

-155.40214 20.07975
-155.22452 19.99302
-155.06226 19.8591
-154.80741 19.50871
-154.83147 19.45328
-155.22217 19.23972
-155.54211 19.08348
-155.68817 18.91619
-155.93665 19.05939
-155.90806 19.33888
-156.07347 19.70294
-156.02368 19.81422
-155.85008 19.97729
-155.91907 20.17395
-155.86108 20.26721
-155.78505 20.2487
-155.40214 20.07975

-155.99566 20.76404
-156.07926 20.64397
-156.41445 20.57241
-156.58673 20.783
-156.70167 20.8643
-156.71055 20.92676
-156.61258 21.01249
-156.25711 20.91745
-155.99566 20.76404

-156.75824 21.17684
-156.78933 21.06873
-157.32521 21.09777
-157.25027 21.21958
-156.75824 21.17684

-158.0252 21.71696
-157.94161 21.65272
-157.65283 21.32217
-157.70703 21.26442
-157.7786 21.27729
-158.12667 21.31244
-158.2538 21.53919
-158.29265 21.57912
-158.0252 21.71696

-159.36569 22.21494
-159.34512 21.982
-159.46372 21.88299
-159.80051 22.06533
-159.74877 22.1382
-159.5962 22.23618
-159.36569 22.21494

-78.19087 25.2103
-77.89 25.17
-77.54 24.34
-77.53466 23.75975
-77.78 23.71
-78.03405 24.28615
-78.40848 24.57564
-78.19087 25.2103

-78.98 26.79
-78.51 26.87
-77.85 26.84
-77.82 26.58
-78.91 26.42
-78.98 26.79

-77.79 27.04
-77.0 26.59
-77.17255 25.87918
-77.35641 26.00735
-77.34 26.53
-77.78802 26.92516
-77.79 27.04

-64.01486 47.03601
-63.6645 46.55001
-62.9393 46.41587
-62.01208 46.44314
-62.50391 46.03339
-62.87433 45.96818
-64.1428 46.39265
-64.39261 46.72747
-64.01486 47.03601


-64.51912 49.87304
-64.17322 49.95718
-62.85829 49.70641
-61.835585 49.28855
-61.8063 49.10506
-62.29318 49.08717
-63.58926 49.40069
-64.51912 49.87304

-80.315395 62.085565
-79.92939 62.3856
-79.52002 62.36371
-79.26582 62.158675
-79.65752 61.63308
-80.09956 61.7181
-80.36215 62.01649
-80.315395 62.085565

-83.99367 62.4528
-83.25048 62.91409
-81.87699 62.90458
-81.89825 62.7108
-83.06857 62.15922
-83.77462 62.18231
-83.99367 62.4528

-75.21597 67.44425
-75.86588 67.14886
-76.98687 67.09873
-77.2364 67.58809
-76.81166 68.14856
-75.89521 68.28721
-75.1145 68.01036
-75.10333 67.58202
-75.21597 67.44425

-96.557401203800524 69.680030358321773
-95.647688645579422 69.10769485484937
-96.269511155347473 68.757044423532847
-97.61740120380054 69.060030358321768
-98.431808111736416 68.950701853546605
-99.797401203800518 69.4000303583218
-98.9174115459831 69.710035349643448
-98.218255255290174 70.143523101923819
-97.157401203800546 69.860030358321779
-96.557401203800524 69.680030358321773

-106.52258806031243 73.07600495064645
-105.402449713953743 72.672592881959986
-104.774839443768968 71.698414618609689
-104.464755011801614 70.992979641393362
-102.785374315180249 70.497764390740315
-100.980781623115746 70.024304918082152
-101.089302130928687 69.584486802846072
-102.731165737706107 69.504026597767592
-102.093297695711342 69.119605617948366
-102.430253872470516 68.75280630154063
-104.24 68.91
-105.96 69.18
-107.122551439221041 69.119243882922262
-109.0 68.78
-111.534148875200216 68.630059156817936
-113.3132 68.53554
-113.854957038206337 69.007441921658852
-115.22 69.28
-116.107946133267404 69.168207302518852
-117.34 69.96
-116.674733242644706 70.066524563264636
-115.131132371870294 70.237315171989309
-113.721399298947986 70.192356675895326
-112.416104295687518 70.366351223422072
-114.349991421346317 70.600006212029854
-116.48683773483144 70.520450344516462
-117.904813198704318 70.540552476677988
-118.432377895972053 70.909212144648222
-116.113113776496647 71.309187730587354
-117.655681118625196 71.295183417436277
-119.40198279506447 71.558578192827923
-118.562680019995952 72.307834784627801
-117.866417609511473 72.705950019004348
-115.189087490685679 73.314595038538044
-114.167160203897637 73.121454372847154
-114.666328701620998 72.652774970176011
-112.441012336052268 72.95539215767721
-111.050399543077901 72.450410061321065
-109.920339321719212 72.96112824166164
-109.006544969502059 72.633344631634316
-108.18835201702484 71.65087230090117
-107.685979580499392 72.065472317178859
-108.396401333431911 73.089544175906951
-107.516455044365841 73.235995185022034
-106.52258806031243 73.07600495064645

-79.775833129882812 72.802902221679744
-80.8760986328125 73.333183288574219
-80.833885192871136 73.693183898925781
-80.353057861328082 73.759719848632869
-78.064437866210909 73.651931762695341
-76.34 73.102684989953104
-76.251403808593722 72.826385498046847
-77.314437866210966 72.855545043945369
-78.391670227050781 72.876655578613281
-79.48625183105473 72.742202758789062
-79.775833129882812 72.802902221679744


-98.577000698626961 76.588607082821966
-98.5 76.72
-97.735585 76.25656
-97.704415 75.74344
-98.16 75.0
-99.808734300519902 74.897444159638098
-100.883655768623171 75.057356879365301
-100.86290768105799 75.640757961724404
-102.502084113356219 75.563811754041836
-102.565516933994488 76.336581122534483
-101.489742804758421 76.305368557430228
-99.983478156314902 76.646329657692007
-98.577000698626961 76.588607082821966



-96.016433478564679 80.60231557893178
-95.323452521530669 80.907284044102198
-94.298424648805195 80.977279771641605
-94.735426398481408 81.206464748856064
-92.409831916050209 81.257391872879737
-91.132881435901922 80.723445136223916
-87.81 80.32
-87.02 79.66
-85.814343024422314 79.336914781400736
-87.187566697930365 79.039310207831704
-89.035360887390851 78.287211412255857
-90.804348517606286 78.215329494937862
-92.876676805375055 78.343332017724862
-93.951159023803825 78.751007392075394
-93.935733608764664 79.113724270332114
-93.145239223995873 79.38011627879672
-94.973990648156786 79.372468166817526
-96.076145596077893 79.705006008615669
-96.709724494192415 80.157769070140972
-96.016433478564679 80.60231557893178

-91.58702 81.89429
-90.1 82.085
-88.93227 82.11751
-86.97024 82.27961
-85.5 82.65227345805701
-84.260005 82.6
-83.18 82.32
-82.42 82.86
-81.1 83.02
-79.30664 83.13056
-76.25 83.172058823529397
-75.71878 83.06404
-72.83153 83.23324
-70.665765 83.169780758382814
-68.5 83.106321516765718
-65.82735 83.02801
-63.68 82.9
-61.85 82.6286
-61.89388 82.36165
-64.334 81.92775
-66.75342 81.72527
-67.65755 81.50141
-65.48031 81.50657
-67.84 80.9
-69.4697 80.61683
-71.18 79.8
-73.2428 79.63415
-73.88 79.430162204802087
-76.90773 79.32309
-75.52924 79.19766
-76.22046 79.01907
-75.39345 78.52581
-76.34354 78.18296
-77.88851 77.89991
-78.36269 77.50859
-79.75951 77.20968
-79.61965 76.98336
-77.91089 77.022045
-77.88911 76.777955
-80.56125 76.17812
-83.17439 76.45403
-86.11184 76.29901
-87.6 76.42
-89.49068 76.47239
-89.6161 76.95213
-87.76739 77.17833
-88.26 77.9
-87.65 77.970222222222304
-84.97634 77.53873
-86.34 78.18
-87.96192 78.37181
-87.15198 78.75867
-85.37868 78.9969
-85.09495 79.34543
-86.50734 79.73624
-86.93179 80.25145
-84.19844 80.20836
-83.408695652173904 80.1
-81.84823 80.46442
-84.1 80.58
-87.59895 80.51627
-89.36663 80.85569
-90.2 81.26
-91.36786 81.5531
-91.58702 81.89429

-46.76379 82.62796
-43.40644 83.22516
-39.89753 83.18018
-38.62214 83.54905
-35.08787 83.64513
-27.10046 83.51966
-20.84539 82.72669
-22.69182 82.34165
-26.51753 82.29765
-31.9 82.2
-31.39646 82.02154
-27.85666 82.13178
-24.84448 81.78697
-22.90328 82.09317
-22.07175 81.73449
-23.16961 81.15271
-20.62363 81.52462
-15.76818 81.91245
-12.77018 81.71885
-12.20855 81.29154
-16.28533 80.58004
-16.85 80.35
-20.04624 80.17708
-17.73035 80.12912
-18.9 79.4
-19.70499 78.75128
-19.67353 77.63859
-18.47285 76.98565
-20.03503 76.94434
-21.67944 76.62795
-19.83407 76.09808
-19.59896 75.24838
-20.66818 75.15585
-19.37281 74.29561
-21.59422 74.22382
-20.43454 73.81713
-20.76234 73.46436
-22.17221 73.30955
-23.56593 73.30663
-22.31311 72.62928
-22.29954 72.18409
-24.27834 72.59788
-24.79296 72.3302
-23.44296 72.08016
-22.13281 71.46898
-21.75356 70.66369
-23.53603 70.471
-24.30702 70.85649
-25.54341 71.43094
-25.20135 70.75226
-26.36276 70.22646
-23.72742 70.18401
-22.34902 70.12946
-25.02927 69.2588
-27.74737 68.47046
-30.67371 68.12503
-31.77665 68.12078
-32.81105 67.73547
-34.20196 66.67974
-36.35284 65.9789
-37.04378 65.93768
-38.37505 65.69213
-39.81222 65.45848
-40.66899 64.83997
-40.68281 64.13902
-41.1887 63.48246
-42.81938 62.68233
-42.41666 61.90093
-42.86619 61.07404
-43.3784 60.09772
-44.7875 60.03676
-46.26364 60.85328
-48.26294 60.85843
-49.23308 61.40681
-49.90039 62.38336
-51.63325 63.62691
-52.14014 64.27842
-52.27659 65.1767
-53.66166 66.09957
-53.30161 66.8365
-53.96911 67.18899
-52.9804 68.35759
-51.47536 68.72958
-51.08041 69.14781
-50.87122 69.9291
-52.01358 69.574925
-52.55792 69.42616
-53.45629 69.28362
-54.68336 69.61003
-54.75001 70.28932
-54.35884 70.821315
-53.43131 70.835755
-51.39014 70.56978
-53.10937 71.20485
-54.00422 71.54719
-55.0 71.406536967272586
-55.83468 71.65444
-54.71819 72.58625
-55.32634 72.95861
-56.12003 73.64977
-57.32363 74.71026
-58.59679 75.09861
-58.58516 75.51727
-61.26861 76.10238
-63.39165 76.1752
-66.06427 76.13486
-68.50438 76.06141
-69.66485 76.37975
-71.40257 77.00857
-68.77671 77.32312
-66.76397 77.37595
-71.04293 77.63595
-73.297 78.04419
-73.15938 78.43271
-69.37345 78.91388
-65.7107 79.39436
-65.3239 79.75814
-68.02298 80.11721
-67.15129 80.51582
-63.68925 81.21396
-62.23444 81.3211
-62.65116 81.77042
-60.28249 82.03363
-57.20744 82.19074
-54.13442 82.19962
-53.04328 81.88833
-50.39061 82.43883
-48.00386 82.06481
-46.59984 81.98594
-44.523 81.6607
-46.9007 82.19979
-46.76379 82.62796

-106.6 73.6
-105.26 73.64
-104.5 73.42
-105.38 72.76
-106.94 73.46
-106.6 73.6

